Dynamic Relation Repairing for Knowledge Enhancement

Dynamic relation repair aims to efficiently validate and repair the instances for knowledge graph enhancement (KGE), where KGE captures missing relations from unstructured data and leads to noisy facts to the knowledge graph. With the prosperity of unstructured data, an online approach is asked to clean the new RDF tuples before adding them to the knowledge base. To clean the noisy RDF tuples, graph constraint processing is a common but intractable approach. Plus, when adding new tuples to the knowledge graph, new graph patterns would be created, whereas the explicit discovery of graph constraints is also intractable. Therefore, although the dynamic relation repair has an unfortunate hardness, it is a necessary approach for enhancing knowledge graphs effectively under the fast-growing unstructured data. Motivated by this, we establish a dynamic repairing and enhancing structure to analyze its hardness on basic operations. To ensure dynamic repair and validation, we introduce implicit graph constraints, approximate graph matching, and linkage prediction based on localized graph patterns. To validate and repair the RDF tuples efficiently, we further study the cold start problems for graph constraint processing. Experimental results on real datasets demonstrate that our proposed approach can capture and repair instances with wrong relation labels dynamically and effectively.

==> ACMTP-Relation repairing/pic/errorrate/D10.dat <==
10	0	2	0	0	5	0.53258427	0.82867133	369456	0.648426813	18.4728
10	10	2	0	0	5	0.5191011	0.819149	375752	0.63548831	18.7876
10	20	2	0	0	5	0.4988764	0.790035587	381358	0.611570245	19.0679
10	30	2	0	0	5	0.48539325	0.7686833	373272	0.595041324	18.6636
10	40	2	0	0	5	0.4898876	0.77031802	382140	0.598901068	19.107
10	50	2	0	0	5	0.45842697	0.72597865	380743	0.561983475	19.03715

==> ACMTP-Relation repairing/pic/errorrate/D20.dat <==
20	0	2	0	0	5	0.52808988	0.83038869	491409	0.645604389	24.57045
20	10	2	0	0	5	0.521348315	0.814035088	490644	0.635616439	24.5322
20	20	2	0	0	5	0.498876404	0.77894737	489299	0.608219178	24.46495
20	30	2	0	0	5	0.48988764	0.77304964	496916	0.599724895	24.8458
20	40	2	0	0	5	0.462921348	0.72535211	498605	0.565157749	24.93025
20	50	2	0	0	5	0.47191011	0.736842105	493903	0.575342464	24.69515

==> ACMTP-Relation repairing/pic/errorrate/D5.dat <==
5	0	2	0	0	5	0.5191011	0.825	257512	0.637241362	12.8756
5	10	2	0	0	5	0.5056179	0.80935	254458	0.622405836	12.7229
5	20	2	0	0	5	0.494382	0.7942238	256318	0.609418258	12.8159
5	30	2	0	0	5	0.4808988	0.7697841	257992	0.591977791	12.8996
5	40	2	0	0	5	0.4606741	0.7374101	254166	0.567081569	12.7083
5	50	2	0	0	5	0.4651685	0.736654	261334	0.570247663	13.0667

==> ACMTP-Relation repairing/pic/errorrate/DSelect.dat <==
0	0	0	0	0	0	0.4984568	0.368161	0	0.423513927	0
5	0	2	0	0	5	0.5191011	0.825	257512	0.637241362	12.8756
10	0	2	0	0	5	0.53258427	0.82867133	369456	0.648426813	18.4728
20	0	2	0	0	5	0.52808988	0.83038869	491409	0.645604389	24.57045

==> ACMTP-Relation repairing/pic/errorrate/E10.dat <==
10	0	2	0	0	5	0.55955056	0.8440678	389348	0.672972973	19.4674
10	10	2	0	0	5	0.5393258	0.8135593	395246	0.648648611	19.7623
10	20	2	0	0	5	0.52808989	0.80204778	395147	0.63685637	19.75735
10	30	2	0	0	5	0.5235955	0.79522184	389746	0.631436309	19.4873
10	40	2	0	0	5	0.5235956	0.79251701	392045	0.630581937	19.60225
10	50	2	0	0	5	0.48539325	0.734693878	387236	0.584573742	19.3618


==> ACMTP-Relation repairing/pic/errorrate/E20.dat <==
20	0	2	0	0	5	0.55280899	0.8338983	513198	0.664864864	25.6599
20	10	2	0	0	5	0.5483146	0.8187919	513095	0.65679675	25.65475
20	20	2	0	0	5	0.54382022	0.81756757	521865	0.653171387	26.09325
20	30	2	0	0	5	0.51460674	0.77891156	514749	0.619756425	25.73745
20	40	2	0	0	5	0.48539325	0.73220339	515700	0.583783778	25.785
20	50	2	0	0	5	0.50337079	0.75167785	519746	0.602960971	25.9873

==> ACMTP-Relation repairing/pic/errorrate/E5.dat <==
5	0	2	0	0	5	0.54606742	0.837931	263243	0.661224482	13.16215
5	10	2	0	0	5	0.5280899	0.8159722	263300	0.641200548	13.165
5	20	2	0	0	5	0.51685393	0.79584775	264409	0.626702995	13.22045
5	30	2	0	0	5	0.50786516	0.77931034	265813	0.614965979	13.29065
5	40	2	0	0	5	0.48314606	0.73883162	268859	0.584239127	13.44295
5	50	2	0	0	5	0.4741573	0.7301038	262006	0.574931876	13.1003


==> ACMTP-Relation repairing/pic/errorrate/E5len.dat <==
5	0	3	0	0	5	0.60273972	0.862745	1034
5	0	2	0	0	5	0.54606742	0.837931	13.16215
5	0	1	0	0	5	0.519073	0.7635	9.7

==> ACMTP-Relation repairing/pic/errorrate/dynamicD.dat <==
5000	0.568	0.855421	0.682692089	21.945	5
10000	0.529680365	0.859259	0.655367156	18.11048	10
15000	0.54152011	0.851162791	0.661919189	19.04046396	15
20000	0.530337079	0.825174825	0.645690834	18.9114544	20
25000	0.514869888	0.819526627	0.632420091	18.2600296	25
30000	0.52248062	0.82598	0.640075856	18.31778941	30
35000	0.522972972	0.81645569	0.637561777	18.23385046	35
40000	0.5319905	0.81785063	0.644651813	18.38139046	40
45000	0.52565445	0.80837359	0.637055837	18.46632297	45
50000	0.5182692	0.8105263	0.632258037	17.82550348	50
55000	0.5235975	0.813278	0.63705308	17.5371538	55
60000	0.52597402	0.812030075	0.638423641	17.7121381	60
65000	0.52281226	0.81279069	0.636322251	17.58272949	65
70000	0.5265734	0.81493506	0.639762086	17.50732132	70
75000	0.529489728	0.816973415	0.642541214	17.2334768	75
80000	0.53208722	0.81957773	0.645258776	17.2024599	80
85000	0.53216374	0.818345323	0.64493267	17.2676674	85
90000	0.537486218	0.821398483	0.649783405	17.35734047	90
95000	0.54257528	0.82805071	0.655583433	17.4316586	95

==> ACMTP-Relation repairing/pic/errorrate/dynamicE.dat <==
5000	0.592	0.8505747	0.698113203	22.29014197	5
10000	0.547945205	0.857142857	0.668523677	18.27937206	10
15000	0.565088757	0.85650224	0.680926915	19.67608826	15
20000	0.56404494	0.845117845	0.676549862	19.5457727	20
25000	0.559479554	0.83149171	0.668888888	19.25694972	25
30000	0.55658914	0.82528735	0.664814808	19.2100263	30
35000	0.55675675	0.81908548	0.662912302	19.11771092	35
40000	0.57109004	0.821124361	0.673654782	19.3426414	40
45000	0.5675392	0.8125937	0.66831068	19.5768094	45
50000	0.558653846	0.812587412	0.662108262	18.92588148	50
55000	0.563668744	0.81258023	0.665615142	18.61422519	55
60000	0.560876623	0.80630105	0.661560555	18.79217013	60
65000	0.55946148	0.806903991	0.660777384	18.7439424	65
70000	0.558041958	0.804435484	0.658959538	18.59843431	70
75000	0.559310801	0.801519468	0.658860265	18.39738137	75
80000	0.558878504	0.801608579	0.658590308	18.30297121	80
85000	0.558479532	0.79849498	0.657260838	18.39566593	85
90000	0.562293275	0.801886792	0.661049903	18.45583938	90
95000	0.564382139	0.806978471	0.664222426	18.48101599	95

==> ACMTP-Relation repairing/pic/samplesize/DS.dat <==
5	0	2	0	0	5	0.5191011	0.825	257512	0.637241362	12.8756
10	0	2	0	0	5	0.53258427	0.82867133	369456	0.648426813	18.4728
15	0	2	0	0	5	0.53483146	0.840989399	476800	0.653846153	23.84
20	0	2	0	0	5	0.52808988	0.83038869	491409	0.645604389	24.57045
25	0	2	0	0	5	0.53258426	0.831578947	542008	0.649315061	27.1004

==> ACMTP-Relation repairing/pic/samplesize/ES.dat <==
5	0	2	0	0	5	0.54606742	0.837931	263243	0.661224482	13.16215
10	0	2	0	0	5	0.55955056	0.8440678	389348	0.672972973	19.4674
15	0	2	0	0	5	0.550561798	0.83617747	468644	0.663956638	23.4322
20	0	2	0	0	5	0.55280899	0.8338983	513198	0.664864864	25.6599
25	0	2	0	0	5	0.55955056	0.832775919	563927	0.669354837	28.19635

==> pic/errorrate/D10.dat <==
10	0	2	0	0	5	0.53258427	0.82867133	369456	0.648426813	18.4728
10	10	2	0	0	5	0.5191011	0.819149	375752	0.63548831	18.7876
10	20	2	0	0	5	0.4988764	0.790035587	381358	0.611570245	19.0679
10	30	2	0	0	5	0.48539325	0.7686833	373272	0.595041324	18.6636
10	40	2	0	0	5	0.4898876	0.77031802	382140	0.598901068	19.107
10	50	2	0	0	5	0.45842697	0.72597865	380743	0.561983475	19.03715

==> pic/errorrate/D20.dat <==
20	0	2	0	0	5	0.52808988	0.83038869	491409	0.645604389	24.57045
20	10	2	0	0	5	0.521348315	0.814035088	490644	0.635616439	24.5322
20	20	2	0	0	5	0.498876404	0.77894737	489299	0.608219178	24.46495
20	30	2	0	0	5	0.48988764	0.77304964	496916	0.599724895	24.8458
20	40	2	0	0	5	0.462921348	0.72535211	498605	0.565157749	24.93025
20	50	2	0	0	5	0.47191011	0.736842105	493903	0.575342464	24.69515

==> pic/errorrate/D5.dat <==
5	0	2	0	0	5	0.5191011	0.825	257512	0.637241362	12.8756
5	10	2	0	0	5	0.5056179	0.80935	254458	0.622405836	12.7229
5	20	2	0	0	5	0.494382	0.7942238	256318	0.609418258	12.8159
5	30	2	0	0	5	0.4808988	0.7697841	257992	0.591977791	12.8996
5	40	2	0	0	5	0.4606741	0.7374101	254166	0.567081569	12.7083
5	50	2	0	0	5	0.4651685	0.736654	261334	0.570247663	13.0667

==> pic/errorrate/DSelect.dat <==
0	0	0	0	0	0	0.4984568	0.368161	0	0.423513927	0
5	0	2	0	0	5	0.5191011	0.825	257512	0.637241362	12.8756
10	0	2	0	0	5	0.53258427	0.82867133	369456	0.648426813	18.4728
20	0	2	0	0	5	0.52808988	0.83038869	491409	0.645604389	24.57045

==> pic/errorrate/E10.dat <==
10	0	2	0	0	5	0.55955056	0.8440678	389348	0.672972973	19.4674
10	10	2	0	0	5	0.5393258	0.8135593	395246	0.648648611	19.7623
10	20	2	0	0	5	0.52808989	0.80204778	395147	0.63685637	19.75735
10	30	2	0	0	5	0.5235955	0.79522184	389746	0.631436309	19.4873
10	40	2	0	0	5	0.5235956	0.79251701	392045	0.630581937	19.60225
10	50	2	0	0	5	0.48539325	0.734693878	387236	0.584573742	19.3618


==> pic/errorrate/E20.dat <==
20	0	2	0	0	5	0.55280899	0.8338983	513198	0.664864864	25.6599
20	10	2	0	0	5	0.5483146	0.8187919	513095	0.65679675	25.65475
20	20	2	0	0	5	0.54382022	0.81756757	521865	0.653171387	26.09325
20	30	2	0	0	5	0.51460674	0.77891156	514749	0.619756425	25.73745
20	40	2	0	0	5	0.48539325	0.73220339	515700	0.583783778	25.785
20	50	2	0	0	5	0.50337079	0.75167785	519746	0.602960971	25.9873

==> pic/errorrate/E5.dat <==
5	0	2	0	0	5	0.54606742	0.837931	263243	0.661224482	13.16215
5	10	2	0	0	5	0.5280899	0.8159722	263300	0.641200548	13.165
5	20	2	0	0	5	0.51685393	0.79584775	264409	0.626702995	13.22045
5	30	2	0	0	5	0.50786516	0.77931034	265813	0.614965979	13.29065
5	40	2	0	0	5	0.48314606	0.73883162	268859	0.584239127	13.44295
5	50	2	0	0	5	0.4741573	0.7301038	262006	0.574931876	13.1003


==> pic/errorrate/E5len.dat <==
5	0	3	0	0	5	0.60273972	0.862745	1034
5	0	2	0	0	5	0.54606742	0.837931	13.16215
5	0	1	0	0	5	0.519073	0.7635	9.7

==> pic/errorrate/dynamicD.dat <==
5000	0.568	0.855421	0.682692089	21.945	5
10000	0.529680365	0.859259	0.655367156	18.11048	10
15000	0.54152011	0.851162791	0.661919189	19.04046396	15
20000	0.530337079	0.825174825	0.645690834	18.9114544	20
25000	0.514869888	0.819526627	0.632420091	18.2600296	25
30000	0.52248062	0.82598	0.640075856	18.31778941	30
35000	0.522972972	0.81645569	0.637561777	18.23385046	35
40000	0.5319905	0.81785063	0.644651813	18.38139046	40
45000	0.52565445	0.80837359	0.637055837	18.46632297	45
50000	0.5182692	0.8105263	0.632258037	17.82550348	50
55000	0.5235975	0.813278	0.63705308	17.5371538	55
60000	0.52597402	0.812030075	0.638423641	17.7121381	60
65000	0.52281226	0.81279069	0.636322251	17.58272949	65
70000	0.5265734	0.81493506	0.639762086	17.50732132	70
75000	0.529489728	0.816973415	0.642541214	17.2334768	75
80000	0.53208722	0.81957773	0.645258776	17.2024599	80
85000	0.53216374	0.818345323	0.64493267	17.2676674	85
90000	0.537486218	0.821398483	0.649783405	17.35734047	90
95000	0.54257528	0.82805071	0.655583433	17.4316586	95

==> pic/errorrate/dynamicE.dat <==
5000	0.592	0.8505747	0.698113203	22.29014197	5
10000	0.547945205	0.857142857	0.668523677	18.27937206	10
15000	0.565088757	0.85650224	0.680926915	19.67608826	15
20000	0.56404494	0.845117845	0.676549862	19.5457727	20
25000	0.559479554	0.83149171	0.668888888	19.25694972	25
30000	0.55658914	0.82528735	0.664814808	19.2100263	30
35000	0.55675675	0.81908548	0.662912302	19.11771092	35
40000	0.57109004	0.821124361	0.673654782	19.3426414	40
45000	0.5675392	0.8125937	0.66831068	19.5768094	45
50000	0.558653846	0.812587412	0.662108262	18.92588148	50
55000	0.563668744	0.81258023	0.665615142	18.61422519	55
60000	0.560876623	0.80630105	0.661560555	18.79217013	60
65000	0.55946148	0.806903991	0.660777384	18.7439424	65
70000	0.558041958	0.804435484	0.658959538	18.59843431	70
75000	0.559310801	0.801519468	0.658860265	18.39738137	75
80000	0.558878504	0.801608579	0.658590308	18.30297121	80
85000	0.558479532	0.79849498	0.657260838	18.39566593	85
90000	0.562293275	0.801886792	0.661049903	18.45583938	90
95000	0.564382139	0.806978471	0.664222426	18.48101599	95

==> pic/samplesize/DS.dat <==
5	0	2	0	0	5	0.5191011	0.825	257512	0.637241362	12.8756
10	0	2	0	0	5	0.53258427	0.82867133	369456	0.648426813	18.4728
15	0	2	0	0	5	0.53483146	0.840989399	476800	0.653846153	23.84
20	0	2	0	0	5	0.52808988	0.83038869	491409	0.645604389	24.57045
25	0	2	0	0	5	0.53258426	0.831578947	542008	0.649315061	27.1004

==> pic/samplesize/ES.dat <==
5	0	2	0	0	5	0.54606742	0.837931	263243	0.661224482	13.16215
10	0	2	0	0	5	0.55955056	0.8440678	389348	0.672972973	19.4674
15	0	2	0	0	5	0.550561798	0.83617747	468644	0.663956638	23.4322
20	0	2	0	0	5	0.55280899	0.8338983	513198	0.664864864	25.6599
25	0	2	0	0	5	0.55955056	0.832775919	563927	0.669354837	28.19635
